Optical Counterparts of ULXs in Two Dwarf Galaxies: NGC 4861 and NGC 4449

We present the results of a search for optical candidates of Ultraluminous X-ray sources (ULXs) in two dwarf galaxies: NGC 4861 and NGC 4449 using Hubble Space Telescope {\it HST} archival data. With a precise astrometry, we confirm that NGC 4861 X1 associated with an HII complex as reported by \cite{2014MNRAS.441.1841T} and we conclude that NGC 4861 X2 resides in a young star group with 400$\pm$80 M$\odot$. We also find that NGC 4449 X7 is associated with three optical candidates within an error radius of 0$\farcs$2 at the 90$\%$ confidence level. Absolute magnitudes (M$_{v}$) of these candidates are determined as $-$5.0 and $-$4.1. The age and mass values for the three candidates by using stellar evolutionary tracks are estimated as 40-50 Myr and $\sim$8 M$\odot$, respectively. The locations of optical candidates suggest possible association with a nearby group of stars. In addition, we analyzed the previously unused archival data of {\it XMM-Newton}, {\it Chandra} and {\it Swift} where the sources detected. Although the X-ray spectral data do not allow us to discriminate between physical models, long-term data at hand are consistent with the sources being in luminous hard states.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
